Benchmark Graphs for Practical Graph Isomorphism

The state-of-the-art solvers for the graph isomorphism problem can readily solve generic instances with tens of thousands of vertices. Indeed, experiments show that on inputs without particular combinatorial structure the algorithms scale almost linearly. In fact, it is non-trivial to create challenging instances for such solvers and the number of difficult benchmark graphs available is quite limited. We describe a construction to efficiently generate small instances for the graph isomorphism problem that are difficult or even infeasible for said solvers. Up to this point the only other available instances posing challenges for isomorphism solvers were certain incidence structures of combinatorial objects (such as projective planes, Hadamard matrices, Latin squares, etc.). Experiments show that starting from 1500 vertices our new instances are several orders of magnitude more difficult on comparable input sizes. More importantly, our method is generic and efficient in the sense that one can quickly create many isomorphism instances on a desired number of vertices. In contrast to this, said combinatorial objects are rare and difficult to generate and with the new construction it is possible to generate an abundance of instances of arbitrary size. Our construction hinges on the multipedes of Gurevich and Shelah and the Cai-F\"{u}rer-Immerman gadgets that realize a certain abelian automorphism group and have repeatedly played a role in the context of graph isomorphism. Exploring limits of such constructions, we also explain that there are group theoretic obstructions to generalizing the construction with non-abelian gadgets.

==> benchmarks/c2-conauto.dat <==
112 0
224 0.01
336 0.01
448 0.04
560 0.05
672 0.06
784 0.09
896 0.1
1008 0.13
1120 0.16
1232 0.2
1344 0.28
1456 0.27
1568 0.31
1680 0.36
1792 0.4
1904 0.45
2016 0.55
2128 0.59
2240 0.65
2352 0.73
2464 0.78
2576 0.91
2688 0.94
2800 1.05
2912 1.13
3024 1.21
3136 1.3
3248 1.58
3360 1.53
3472 1.64
3584 1.74
3696 1.75
3808 2.05
3920 2.11
4032 2.17
4144 2.28
4256 2.47
4368 2.64
4480 2.81
4592 2.94
4704 3.11
4816 3.21
4928 3.61
5040 3.67


==> benchmarks/c2-traces.dat <==
112 0
224 0
336 0
448 0
560 0
672 0
784 0.01
896 0.01
1008 0.01
1120 0.01
1232 0.01
1344 0.02
1456 0.02
1568 0.02
1680 0.02
1792 0.02
1904 0.03
2016 0.03
2128 0.03
2240 0.04
2352 0.03
2464 0.04
2576 0.04
2688 0.05
2800 0.05
2912 0.05
3024 0.06
3136 0.06
3248 0.07
3360 0.07
3472 0.07
3584 0.08
3696 0.09
3808 0.1
3920 0.11
4032 0.11
4144 0.11
4256 0.12
4368 0.13
4480 0.19
4592 0.14
4704 0.15
4816 0.16
4928 0.17
5040 0.18


==> benchmarks/d3-bliss.dat <==
180 0
180 0
180 0
180 0
360 0.01
360 0.01
360 0.01
360 0.01
540 0.02
540 0.01
540 0.04
540 0.03
720 0.06
720 0.13
720 0.09
720 0.07
900 0.18
900 0.09
900 0.1
900 0.49
1080 0.61
1080 0.37
1080 0.27
1080 0.69
1260 1.69
1260 0.53
1260 0.89
1260 1.04
1440 4.56
1440 1.19
1440 3.48
1440 2.84
1620 7.35
1620 5.32
1620 4.12
1620 2.52
1800 4.08
1800 2.3
1800 11.1
1800 10.21
1980 22.45
1980 9.06
1980 10.81
1980 25.48
2160 78.86
2160 14.1
2160 24.86
2160 43.68
2340 21.72
2340 85.86
2340 74.54
2340 104.2
2520 130.48
2520 162.59
2520 233.75
2520 300.09
2700 407.93
2700 674.6
2700 541.17
2700 266.76
2880 1943.88
2880 1541.47
2880 582.7
2880 2106.09
3060 3495.19
3060 1030.2
3060 1692.53
3060 1716.72
3240 3784.79
3240 4817.85
3240 2136.38
3240 1164.24
3420 5215.08
3420 5133.55
3420 10051.8
3420 6198.06
3600 10800
3600 10800
3600 3532.83
3600 10800
3780 10800
3780 10800
3780 8538.64
3780 10800
3960 10800
3960 10800
3960 10800
3960 8105.89
4140 10800
4140 10800
4140 10800
4140 10800
4320 10800
4320 10800
4320 10800
4320 10800
4500 10800
4500 10800
4500 10800
4500 10800
4680 10800
4680 10800
4680 10800
4680 10800


==> benchmarks/d4-bliss.dat <==
304 0.02
304 0.01
304 0.01
304 0.01
608 0.1
608 0.08
608 0.03
608 0.09
912 0.32
912 0.24
912 0.2
912 0.25
1216 0.6
1216 1.34
1216 0.54
1216 0.26
1520 2.86
1520 3.43
1520 2.77
1520 1.16
1824 7.88
1824 9.64
1824 2.57
1824 12.47
2128 5.39
2128 13.61
2128 49.32
2128 9.9
2432 78.95
2432 139.96
2432 6.75
2432 44.35
2736 217.99
2736 190.46
2736 132.86
2736 183.16
3040 492.87
3040 996.76
3040 229.72
3040 342.21
3344 539.64
3344 1537.64
3344 476.01
3344 1299.12
3648 1733.94
3648 4411.09
3648 2515.36
3648 1984.2
3952 2896.67
3952 10800
3952 10800
3952 10800
4256 10800
4256 10800
4256 10800
4256 10800
4560 10800
4560 10800
4560 10800
4560 10800
4864 10800
4864 10800
4864 10800

==> benchmarks/mz-aug2-bliss.dat <==
240 0
288 0
336 0.01
384 0.02
432 0.06
480 0.1
528 0.24
576 0.49
624 0.92
672 1.92
720 4.28
768 7.62
816 15.75
864 33.83
912 64.37
96 0
960 151.84
1008 289.09
1056 534.24
1104 1207.93
1152 2294.73
1200 10800
144 0
192 0

==> benchmarks/mz-aug2-traces.dat <==
240 0
288 0
336 0
384 0
432 0
480 0
528 0
576 0
624 0
672 0
720 0
768 0
816 0
864 0
912 0
96 0
960 0
1008 0
1056 0.01
1104 0
1152 0.01
1200 0.01
144 0
192 0


==> benchmarks/pp25-traces.dat <==
1 0.01
2 2.38
3 2.8
4 1.9
5 2.02
6 2.85
7 2.64
8 1.77
9 2
10 17.45
11 18.85
12 24.96
13 24.39
14 3.32
15 3.41
16 22.29
17 22.75
18 25.31
19 25.34
20 5.6
21 6.14
22 9.11
23 9.44
24 48.33
25 50.07
26 5.88
27 5.03
28 10.31
29 10.99
30 1.4
31 1.42
32 13.69
33 13.18
34 10.01
35 9.39
36 22.79
37 22.14
38 37.45
39 36.08
40 64.87
41 62.3
42 348.91
43 332.6
44 33.49
45 33.13
46 2214.05
47 1853.71
48 269.61
49 274.36
50 5.77
51 70.44
52 67.56
53 177.09
54 337.81
55 346.23
56 133.18
57 137.19
58 3.07
59 666.71
60 611.14
61 281.45
62 291.5
63 215.68
64 205.39
65 632.36
66 597.42
67 1084.43
68 135.54
69 131.06
70 1163.63
71 1005.37
72 1797.91
73 1682.42
74 4281.66
75 4385.64
76 1169.69
77 978.48
78 1082.9
79 1029.95
80 1594.41
81 1764.59
82 1070.48
83 1122.1
84 4505.21
85 5142.18
86 10800
87 10800
88 4637.38
89 3856.22
90 10800
91 10800
92 10800
93 10800
94 10800
95 10800
96 10800
97 10800
98 10800
99 10800
100 334.35
101 326.3
102 4270.27
103 3974.05
104 5057.66
105 4107.11
106 4002.5
107 4012.7
108 6421.8
109 6975.44
110 10800
111 10800
112 10800
113 10800
114 10800
115 10800
116 10800
117 10800
118 10800
119 10800
120 10800
121 10800
122 10800
123 10800
124 67.6
125 68.09
126 170.77
127 163.65
128 3903.06
129 4097.38
130 5782.3
131 4568.33
132 4126.8
133 4394.92
134 6452.09
135 6779.8
136 6977.46
137 6470.75
138 10800
139 10800
140 10800
141 10800
142 10800
143 10800
144 10800
145 10800
146 10800
147 10800
148 10800
149 10800
150 10800
151 10800
152 10800
153 10800
154 10800
155 10800
156 10800
157 10800
158 10800
159 10800
160 10800
161 10800
162 10800
163 10800
164 10800
165 10800
166 10800
167 10800
168 10800
169 10800
170 10800
171 10800
172 10800
173 10800
174 10800
175 10800
176 10800
177 10800
178 2816.56
179 2844.13
180 6652.4
181 6064.57
182 10800
183 10800
184 10800
185 10800
186 10800
187 10800
188 10800
189 10800
190 2261.45
191 2651.12
192 440.88
193 419.73


==> benchmarks/pp27-bliss.dat <==
1 0.09
10 8580.88
11 305.39
12 10800
13 10622.7
2 512.15
3 1044.88
4 59.55
5 1722.17
6 8576.53
7 10800
8 10468.4
9 1126.34

==> benchmarks/pp27-conauto.dat <==
1 0.5
10 4973.3
11 9967.38
12 3269.54
13 7646.48
2 109.58
3 4861.5
4 580.18
5 10800
6 7512.4
7 10800
8 9411.14
9 10015

==> benchmarks/pp27-nauty.dat <==
1 0.16
10 1834.87
11 10800
12 10800
13 10800
2 10800
3 5923.45
4 10800
5 10800
6 10800
7 10800
8 10800
9 5517.14

==> benchmarks/pp27-saucy.dat <==
1 0.04
10 10800
11 10800
12 10800
13 10800
2 10800
3 10800
4 10800
5 10800
6 10800
7 10800
8 10800
9 10800

==> benchmarks/pp27-traces.dat <==
1 0.03
10 52.2
11 6.81
12 5.34
13 372.36
2 2.64
3 5.26
4 4.4
5 55.67
6 49.94
7 50.82
8 51.81
9 50.86


==> benchmarks/r2-bliss.dat <==
68 0
72 0
72 0
72 0
144 0
144 0
144 0
144 0
216 0
216 0
216 0
216 0
288 0
288 0.01
288 0.01
288 0.01
360 0.01
360 0.02
360 0.03
360 0.01
432 0.02
432 0.04
432 0.13
432 0.02
504 0.08
504 0.05
504 0.11
504 0.11
576 0.16
576 0.58
576 0.12
576 0.23
648 0.26
648 0.37
648 0.07
648 0.21
720 1.93
720 0.8
720 0.8
720 1.1
792 2.32
792 2.08
792 0.85
792 1.04
864 1.47
864 1.12
864 2.75
864 1.81
936 1.84
936 3.5
936 8.4
936 17.03
1008 13.1
1008 9.85
1008 7.98
1008 8.32
1080 16.63
1080 22.29
1080 36.19
1080 152
1152 41.68
1152 36.49
1152 589.44
1152 139.5
1224 153.79
1224 447.85
1224 76.34
1224 322.8
1296 952.09
1296 60.27
1296 448.8
1296 42.56
1368 431.83
1368 191.14
1368 1452.26
1368 2077.24
1440 938.69
1440 1470.7
1440 960.99
1440 202.02
1512 2886.36
1512 1012.22
1512 10800
1512 1556.83
1584 7269.61
1584 10800
1584 5537.14
1584 1877.48
1656 4567.02
1656 10800
1656 5535.6
1656 4946.11
1728 10800
1728 10800
1728 10800
1728 10800
1800 10800
1800 10694.7
1800 10800
1800 10800
1872 10800
1872 10800
1872 10800
1872 10800

==> benchmarks/r2-conauto.dat <==
68 0
72 0
72 0
72 0
144 0
144 0
144 0
144 0
216 0.01
216 0.01
216 0.04
216 0
288 0.02
288 0.03
288 0.03
288 0.02
360 0.08
360 0.09
360 0.07
360 0.09
432 0.09
432 0.15
432 0.41
432 0.19
504 1.16
504 0.18
504 0.61
504 0.16
576 0.84
576 2.49
576 0.45
576 1.04
648 2.52
648 2.67
648 5.51
648 0.77
720 17.91
720 5.78
720 9.74
720 6.45
792 27.47
792 22.44
792 3.82
792 25.54
864 74.38
864 4.3
864 24.2
864 19.24
936 222.98
936 123.02
936 62.38
936 63.33
1008 153.23
1008 107.91
1008 150.29
1008 100.33
1080 1895.31
1080 154.07
1080 101
1080 171.73
1152 1708.3
1152 1945.63
1152 300.88
1152 2640.73
1224 1323.78
1224 6108.34
1224 733.22
1224 2172.84
1296 6176.23
1296 4166.75
1296 3311.9
1296 10800
1368 10800
1368 10800
1368 10800
1368 10800
1440 10800
1440 10800
1440 10800
1440 3454.47
1512 10800
1512 10800
1512 10800
1512 10800
1584 10800
1584 10800
1584 10800
1584 10800


==> benchmarks/r2-nauty.dat <==
68 0
72 0
72 0
72 0
144 0
144 0
144 0
144 0
216 0
216 0
216 0
216 0
288 0
288 0
288 0
288 0
360 0
360 0.01
360 0.01
360 0.01
432 0.03
432 0.02
432 0.07
432 0.06
504 0.04
504 0.07
504 0.04
504 0.02
576 0.1
576 0.61
576 0.11
576 0.02
648 1.94
648 0.23
648 0.75
648 1.36
720 0.24
720 0.21
720 0.42
720 0.82
792 0.76
792 1.15
792 1.95
792 0.25
864 4.16
864 3.84
864 4.08
864 1.21
936 4.04
936 4.38
936 8.54
936 18.26
1008 65.26
1008 4.91
1008 4.74
1008 75.06
1080 82.44
1080 40.17
1080 40.46
1080 146.68
1152 30.2
1152 269.11
1152 44.27
1152 41.1
1224 26.05
1224 171.96
1224 171.49
1224 1201.21
1296 370.82
1296 186.72
1296 1456.13
1296 421.73
1368 753.85
1368 113.86
1368 5821.03
1368 738.46
1440 834.61
1440 853.16
1440 3520.98
1440 444.45
1512 3506.44
1512 1514.2
1512 10800
1512 10800
1584 10800
1584 3708.59
1584 7491.28
1584 7829.9
1656 7155.56
1656 10800
1656 10800
1656 10800
1728 10800
1728 2231.4
1728 10800
1728 10800
1800 10800
1800 10800
1800 10800
1800 10800
1872 10800


==> benchmarks/r2-saucy.dat <==
68 0
72 0
72 0
72 0
144 0
144 0
144 0
144 0.01
216 0.03
216 0.04
216 0.04
216 0.02
288 0.07
288 0.09
288 0.96
288 0.06
360 22.19
360 0.21
360 0.04
360 0.48
432 2.84
432 64.26
432 0.5
432 0.63
504 1306.99
504 28.24
504 6.69
504 6524.98
576 8124.74
576 34.42
576 7.99
576 2.32
648 4587.81
648 1514.8
648 1386.92
648 42.35
720 10800
720 133.21
720 10800
720 1955.64
792 10800
792 10800
792 10800
792 10800
864 10800
864 10800
864 10800
864 9251.5
936 10800
936 10800
936 10800
936 10800
1008 10800
1008 10800
1008 10800


==> benchmarks/r2-traces.dat <==
68 0
72 0
72 0
72 0
144 0
144 0
144 0
144 0
216 0
216 0
216 0
216 0.01
288 0.06
288 0.01
288 0
288 0.02
360 0.1
360 0.02
360 0.1
360 0.2
432 0.1
432 226.56
432 0.1
432 2.25
504 0.11
504 0.75
504 0.87
504 0.05
576 1317.28
576 0.13
576 0.14
576 323.63
648 4.43
648 14.15
648 10800
648 1.72
720 397.21
720 10800
720 507.58
720 10800
792 328.67
792 10800
792 10800
792 1426.75
864 1629.61
864 10800
864 10800
864 10800
936 10800
936 10800
936 10800
936 10800
1008 10800
1008 10800
1008 3864.32
1008 10800
1080 5261.62
1080 10800
1080 10800
1080 10800

==> benchmarks/s2-bliss.dat <==
64 0
64 0
64 0
64 0
128 0.01
128 0.01
128 0
128 0
192 0.01
192 0.01
192 0.01
192 0.01
256 0.02
256 0.02
256 0.01
256 0.02
320 0.01
320 0.02
320 0.02
320 0.01
384 0.01
384 0.01
384 0.03
384 0.03
448 0.01
448 0.03
448 0.1
448 0.03
512 0.09
512 0.06
512 0.05
512 0.07
576 0.13
576 0.08
576 0.14
576 0.11
640 0.17
640 0.14
640 0.12
640 0.05
704 0.1
704 0.16
704 0.44
704 0.1
768 0.56
768 0.2
768 0.53
768 0.22
832 0.98
832 0.28
832 0.23
832 0.28
896 1.67
896 2.1
896 2.74
896 3.31
960 0.66
960 0.22
960 0.8
960 0.36
1024 2.41
1024 2.55
1024 6.33
1024 0.68
1088 1
1088 2.44
1088 1.83
1088 0.75
1152 3.49
1152 1.11
1152 3.63
1152 3.35
1216 6.43
1216 3.67
1216 6.23
1216 2.5
1280 15
1280 3.26
1280 8.49
1280 14.36
1344 98.92
1344 3.52
1344 3.17
1344 45.9
1408 61.11
1408 24.95
1408 16.98
1408 9.94
1472 27.2
1472 10.05
1472 57.75
1472 14.27
1536 55.1
1536 99
1536 63.24
1536 58.23
1600 63.63
1600 200.16
1600 68.88
1600 119.64
1664 12.18
1664 22.11
1664 15.16
1664 357.72
1728 181.73
1728 89.44
1728 46.02
1728 138.72
1792 36.61
1792 33.15
1792 170.1
1792 224.37
1856 184.14
1856 143.09
1856 122.39
1856 415.26
1920 230.6
1920 22.14
1920 865.91
1920 332.26
1984 151.76
1984 843.4
1984 1523.62
1984 547.45
2048 1434.52
2048 10800
2048 4877.75
2048 2468.88
2112 1911.56
2112 1351.69
2112 727.68
2112 1705.5
2176 171.83
2176 3085.87
2176 4519.36
2176 2488.31
2240 10342.2
2240 2306.63
2240 10800
2240 1186.47
2304 10800
2304 5260.85
2304 6791.47
2304 653.24
2368 10800
2368 10800
2368 3657.05
2368 8506.77
2432 9064.38
2432 2351.08
2432 2908.21
2432 7139.26
2496 10800
2496 7515.27
2496 10800
2496 10800
2560 10800
2560 10525.7
2560 10800
2560 10800
2624 10800
2624 4664.43
2624 10800
2624 5765.11
2688 10800
2688 10800
2688 10800
2688 10800
2752 10800
2752 10800
2752 10800
2752 10800


==> benchmarks/s2-conauto.dat <==
64 0
64 0
64 0
64 0
128 0
128 0
128 0
128 0
192 0
192 0
192 0
192 0
256 0.01
256 0.01
256 0.01
256 0.01
320 0.01
320 0.01
320 0.01
320 0.01
384 0.01
384 0.02
384 0.03
384 0.04
448 0.03
448 0.03
448 0.06
448 0.05
512 0.1
512 0.02
512 0.03
512 0.04
576 0.04
576 0.07
576 0.09
576 0.06
640 0.31
640 0.35
640 0.07
640 0.2
704 0.14
704 0.34
704 1.79
704 0.18
768 0.39
768 0.12
768 2.91
768 0.12
832 0.38
832 0.42
832 2.16
832 0.69
896 0.76
896 1.01
896 0.33
896 13.69
960 0.96
960 3.28
960 1.74
960 0.62
1024 2.34
1024 4.41
1024 3.94
1024 1.73
1088 3.89
1088 5.84
1088 3.69
1088 2.09
1152 151.7
1152 7.18
1152 18.41
1152 9.25
1216 3.78
1216 76.96
1216 47.35
1216 14.69
1280 20.15
1280 20.29
1280 1.62
1280 30.66
1344 4.73
1344 80.67
1344 48.89
1344 4.66
1408 155.78
1408 64.88
1408 90.94
1408 62.39
1472 226.64
1472 19.91
1472 543.25
1472 141.97
1536 211.64
1536 23.63
1536 85.66
1536 1136.61
1600 423.28
1600 6991.01
1600 1483.51
1600 79.8
1664 1999.49
1664 172.23
1664 705.5
1664 1147.99
1728 249.76
1728 81.23
1728 2460.7
1728 901.78
1792 99.57
1792 648.92
1792 3247.58
1792 1910.05
1856 10800
1856 438.31
1856 7450.25
1856 751.19
1920 134.48
1920 847.95
1920 3700.12
1920 7900.24
1984 10730.7
1984 7168.2
1984 10800
1984 10800
2048 10800
2048 10800
2048 10800
2048 10800
2112 10800
2112 10800
2112 10800
2112 10800
2176 10800
2176 10800
2176 2150.83
2176 10800
2240 2646.5
2240 10800
2240 2033.76
2240 10800
2304 10800
2304 10800
2304 10800
2304 5807.48
2368 10800
2368 10800
2368 10800
2368 10800
2432 10800
2432 10800


==> benchmarks/s2-nauty.dat <==
64 0
64 0
64 0
64 0
128 0
128 0
128 0
128 0
192 0
192 0
192 0
192 0
256 0
256 0
256 0
256 0
320 0
320 0.01
320 0
320 0
384 0.01
384 0.01
384 0.01
384 0.01
448 0.01
448 0.01
448 0.02
448 0.01
512 0.04
512 0.01
512 0.01
512 0.05
576 0.01
576 0.02
576 0.01
576 0.09
640 0.14
640 0.05
640 0.04
640 0.04
704 0.05
704 0.17
704 0.2
704 0.05
768 0.25
768 0.52
768 0.32
768 0.07
832 0.29
832 0.29
832 0.07
832 0.89
896 0.33
896 0.5
896 0.28
896 0.35
960 1.22
960 0.35
960 1.32
960 2.19
1024 0.66
1024 1.42
1024 0.39
1024 3.74
1088 0.43
1088 1.29
1088 5.05
1088 2.61
1152 5.31
1152 1.3
1152 5.72
1152 1.47
1216 6.9
1216 1.51
1216 6.04
1216 5.69
1280 6.51
1280 6.46
1280 0.5
1280 20.67
1344 16.54
1344 25.5
1344 7.36
1344 7.41
1408 83.51
1408 14.46
1408 7.75
1408 8.26
1472 29.22
1472 63.48
1472 28.38
1472 35.68
1536 29.39
1536 9.06
1536 9.34
1536 121.17
1600 38.98
1600 135.38
1600 125.95
1600 8.7
1664 75.53
1664 63.84
1664 19.41
1664 123.77
1728 35.27
1728 144.27
1728 304.86
1728 152.41
1792 556.85
1792 46.73
1792 271.25
1792 20.48
1856 650.58
1856 76.97
1856 369.91
1856 679.46
1920 168.73
1920 448.6
1920 633.09
1920 2976.75
1984 635.02
1984 505.63
1984 175.29
1984 727.47
2048 674.69
2048 191.27
2048 2108.54
2048 2598.79
2112 4511.98
2112 2984.85
2112 678.91
2112 2697.77
2176 5791.41
2176 2031.53
2176 2933.55
2176 2869.51
2240 10800
2240 1944.73
2240 3036.29
2240 2926.8
2304 2889.01
2304 10800
2304 9840.27
2304 437.81
2368 8369.07
2368 2727.04
2368 2385.16
2368 622.91
2432 10800
2432 10800
2432 10800
2432 10800
2496 10800
2496 10800
2496 10800
2496 10800
2560 10800
2560 10800
2560 10800
2560 10800
2624 3904.73
2624 6767.95
2624 10800
2624 10800
2688 10800
2688 10800
2688 10800
2688 10800
2752 10800
2752 10800
2752 10800
2752 10800


==> benchmarks/s2-saucy.dat <==
64 0
64 0
64 0
64 0
128 0
128 0
128 0
128 0
192 0
192 0.02
192 0
192 0
256 0.01
256 0.01
256 0.02
256 0.05
320 0.06
320 0.05
320 0.01
320 0.01
384 0.01
384 0.07
384 0.8
384 0.85
448 13.06
448 0.04
448 0.75
448 1.04
512 247.68
512 15.61
512 0.17
512 57.53
576 18
576 5.51
576 263.17
576 1.3
640 65.89
640 1.64
640 3.88
640 1.67
704 5238.64
704 5175.61
704 10800
704 3737.42
768 246.89
768 40.41
768 1020.19
768 6930.8
832 4224.38
832 32.05
832 6917.03
832 126.45
896 32.55
896 329.52
896 8463.87
896 10800
960 10800
960 10800
960 552.51
960 44.79
1024 10800
1024 10800
1024 10800
1024 10800
1088 10800
1088 10800
1088 9302.04
1088 10800
1152 10800
1152 10183.3
1152 10800
1152 10800
1216 10800
1216 10800
1216 10800
1216 10800
1280 10800
1280 10800
1280 10800
1280 10800
1344 10800
1344 10800
1344 10800
1344 10800


==> benchmarks/s2-traces.dat <==
64 0
64 0
64 0
64 0
128 0
128 0.01
128 0
128 0
192 0
192 0
192 0
192 0
256 0.01
256 0
256 0.01
256 0.01
320 0.02
320 0
320 0.01
320 0.05
384 0
384 0.01
384 0.07
384 0.04
448 0.09
448 0.02
448 0.06
448 0.06
512 0.31
512 0.06
512 0.04
512 0.22
576 0.32
576 0.09
576 1.37
576 0.38
640 1.49
640 0.07
640 1.76
640 0.09
704 22.66
704 0.34
704 2.09
704 23.7
768 23.73
768 0.49
768 17.1
768 24.11
832 2.24
832 2.04
832 2.87
832 2.47
896 744.41
896 16.59
896 14.86
896 551.53
960 10800
960 2.23
960 311.68
960 13.16
1024 489.84
1024 26.06
1024 562.34
1024 2.52
1088 29.94
1088 10800
1088 1970.84
1088 10800
1152 10800
1152 10800
1152 9779.53
1152 1507.87
1216 10800
1216 10800
1216 10800
1216 10800
1280 10800
1280 10800
1280 10732.5
1280 9109.79
1344 10800
1344 10618.7
1344 10800
1344 180.81
1408 10800
1408 10800
1408 10220.3
1408 10800
1472 10800
1472 10800
1472 10800
1472 10800
1536 10800
1536 10800
1536 10800
1536 10800
1600 10800
1600 10800
1600 10800


==> benchmarks/t2-bliss.dat <==
16 0
20 0
20 0
20 0
40 0
44 0
48 0
48 0
48 0
48 0
72 0
72 0
72 0
72 0
96 0
96 0
96 0
96 0
116 0
120 0
120 0
120 0
144 0
144 0.01
144 0.01
144 0.01
168 0
168 0.01
168 0.01
168 0.02
192 0.01
192 0.01
192 0.01
192 0.01
216 0.06
216 0.01
216 0.02
216 0.03
240 0.02
240 0.02
240 0.02
240 0.03
264 0.15
264 0.02
264 0.03
264 0.03
288 0.04
288 0.08
288 0.08
288 0.07
312 0.3
312 0.1
312 0.07
312 0.08
336 0.26
336 0.05
336 0.22
336 0.16
360 0.46
360 0.25
360 0.12
360 0.22
384 0.31
384 0.86
384 0.15
384 0.87
408 1.09
408 0.36
408 0.4
408 0.43
432 0.9
432 0.8
432 0.44
432 1.33
456 4.54
456 1.47
456 2.26
456 1.55
480 1.42
480 0.84
480 0.9
480 5.14
504 5.55
504 4.01
504 4.17
504 2.16
528 1.99
528 1.45
528 0.69
528 4.11
576 10.69
576 7.11
576 5.12
576 4.82
624 7.76
624 8.31
624 7.61
624 8.13
672 70.73
672 6.19
672 3.66
672 52.61
720 68.22
720 71.79
720 41.17
720 51.33
768 90.34
768 109.78
768 232.31
768 74.52
816 2689.69
816 219.16
816 1659.1
816 1409.57
864 463.93
864 276.03
864 413.46
864 538.03
912 274.27
912 1983.45
912 2176.12
912 201.1
960 1767.29
960 1147.14
960 10800
960 1317.11
1008 7739.68
1008 4318.94
1008 868.1
1008 3204.98
1056 10800
1056 7738.4
1056 2565.12
1056 10657.3
1104 10800
1104 10800
1104 10800
1104 5442.9
1152 10800
1152 10800
1152 8939.05
1152 10800
1200 10800
1200 10800
1200 10800
1200 10800
1248 10800
1248 10800
1248 10800
1248 5571.13
1296 10800
1296 10800
1296 10800
1296 10800
1344 10800
1344 10800
1344 10800
1344 10800
1392 10800
1392 10800


==> benchmarks/t2-conauto.dat <==
16 0
20 0
20 0
20 0
40 0
44 0
48 0
48 0
48 0
48 0
72 0
72 0
72 0
72 0
96 0
96 0
96 0
96 0
116 0
120 0
120 0.01
120 0
144 0.01
144 0.01
144 0
144 0.01
168 0.01
168 0.01
168 0.01
168 0.01
192 0.02
192 0.01
192 0.01
192 0.02
216 0.03
216 0.02
216 0.02
216 0.02
240 0.03
240 0.02
240 0.03
240 0.06
264 0.06
264 0.03
264 0.08
264 0.04
288 0.06
288 0.07
288 0.08
288 0.06
312 0.12
312 0.13
312 0.06
312 0.17
336 0.25
336 0.33
336 0.28
336 0.19
360 0.23
360 0.33
360 0.29
360 0.27
384 0.27
384 0.36
384 0.1
384 0.19
408 1
408 0.47
408 0.29
408 0.31
432 1.5
432 0.95
432 0.38
432 0.5
456 1.38
456 0.96
456 1.29
456 4.61
480 1.39
480 4.23
480 1.82
480 1.66
504 4.43
504 0.5
504 2.36
504 1.46
528 3.24
528 2.55
528 2.19
528 5.21
576 5.14
576 1.96
576 7.84
576 5.69
624 22.53
624 11.89
624 35.57
624 11.99
672 35.19
672 3.15
672 37.29
672 42.53
720 183.46
720 77.43
720 10.24
720 222.82
768 120.82
768 329.36
768 51.15
768 443.09
816 1007.83
816 400.74
816 534.7
816 5543.87
864 439.88
864 415.06
864 5410.28
864 1309.13
912 1007.87
912 10800
912 1421.25
912 401.91
960 910.08
960 1322.45
960 2811.57
960 10800
1008 10800
1008 8222.2
1008 3918.9
1008 4695.1
1056 10800
1056 10800
1056 5719.23
1056 10800
1104 10800
1104 10800
1104 10800
1104 3222.4
1152 10800
1152 10800
1152 10800
1152 10800
1200 10800
1200 10800
1200 10800
1200 10800
1248 10800
1248 10800
1248 10800
1248 10800
1296 10800
1296 10800
1296 10800
1296 10800
1344 10800
1344 10800


==> benchmarks/t2-nauty.dat <==
16 0
20 0
20 0
20 0
40 0
44 0
48 0
48 0
48 0
48 0
72 0
72 0
72 0
72 0
96 0
96 0
96 0
96 0
116 0
120 0
120 0
120 0
144 0.01
144 0.01
144 0.01
144 0.01
168 0
168 0.01
168 0.01
168 0.01
192 0.01
192 0
192 0
192 0
216 0
216 0
216 0.02
216 0.02
240 0
240 0.01
240 0.01
240 0.02
264 0.11
264 0.08
264 0.04
264 0.02
288 0.03
288 0.03
288 0.04
288 0.02
312 0.03
312 0.09
312 0.04
312 0.05
336 0.13
336 0.13
336 0.18
336 0.2
360 0.21
360 0.17
360 0.07
360 0.2
384 0.21
384 0.16
384 0.16
384 0.24
408 0.6
408 0.16
408 0.23
408 0.19
432 2.59
432 0.26
432 0.77
432 0.52
456 2.05
456 0.79
456 0.82
456 2.31
480 0.73
480 0.63
480 2.56
480 3.15
504 2.93
504 1.11
504 4.1
504 0.81
528 3.09
528 2.76
528 3.5
528 0.65
576 0.97
576 12.68
576 6.77
576 1.17
624 4.04
624 3.11
624 5.24
624 16.3
672 74.64
672 6.37
672 51.69
672 19.85
720 61.75
720 32.54
720 28.69
720 19.1
768 63.14
768 53.23
768 76.01
768 20.69
816 284.33
816 787.87
816 561.25
816 823.18
864 334.59
864 1060.85
864 1384.87
864 261.78
912 691.3
912 614.2
912 297.54
912 293.47
960 4203.11
960 1006.65
960 10800
960 300.39
1008 2552.02
1008 4677.55
1008 1567.35
1008 3626.93
1056 4508.1
1056 1375.78
1056 891.83
1056 10800
1104 10800
1104 10800
1104 10800
1104 10800
1152 10800
1152 10800
1152 10800
1152 10800
1200 10800
1200 10800
1200 10800
1200 6435.92
1248 10800
1248 10800
1248 10800
1248 7088.18
1296 10800
1296 10800
1296 7446.96
1296 10800
1344 10800
1344 10800
1344 10800
1344 10800
1392 10800
1392 10800
1392 10800
1392 10800


==> benchmarks/t2-saucy.dat <==
16 0
20 0
20 0
20 0
40 0
44 0
48 0
48 0
48 0
48 0
72 0
72 0
72 0
72 0
96 0
96 0.01
96 0
96 0
116 0
120 0.54
120 0.01
120 0
144 0
144 0.02
144 0.02
144 0.37
168 0
168 0.98
168 0.27
168 10.51
192 0.19
192 0.54
192 0.39
192 15.02
216 1.76
216 16.36
216 0.55
216 6.18
240 13.72
240 171.6
240 33.3
240 4.59
264 0.36
264 5.28
264 401.49
264 0.94
288 32.06
288 5.46
288 1226.14
288 0.44
312 10800
312 7928.71
312 1938.22
312 567.97
336 1606.72
336 3518.13
336 10800
336 10800
360 8179.06
360 10800
360 10800
360 69.9
384 10800
384 2916.99
384 10800
384 10800
408 10800
408 10800
408 10800
408 10800
432 10800
432 10800
432 10800
432 5672.42
456 4889.71
456 10800
456 10800
456 10800
480 10800
480 10800
480 10800
480 10800
504 10800
504 10800
504 10800
504 10800
528 10800
528 10800


==> benchmarks/t2-traces.dat <==
16 0
20 0
20 0
20 0
40 0
44 0
48 0
48 0
48 0
48 0
72 0
72 0
72 0
72 0
96 0
96 0
96 0
96 0
116 0
120 0.01
120 0
120 0.01
144 0
144 0.01
144 0
144 0.05
168 0.01
168 0.01
168 0.01
168 0.06
192 0.03
192 0.02
192 0.02
192 0.08
216 0.02
216 0.11
216 0.03
216 0.11
240 0.26
240 4.85
240 4.97
240 0.05
264 0.61
264 0.11
264 189.87
264 0.74
288 210.54
288 0.68
288 0.13
288 0.8
312 7.42
312 44.41
312 253.87
312 6.7
336 205.1
336 166.12
336 4478
336 241.12
360 221.27
360 10800
360 245.14
360 268.85
384 10800
384 9.28
384 10800
384 10800
408 1384.87
408 10800
408 10800
408 252.9
432 10800
432 10800
432 10800
432 10800
456 363.92
456 10800
456 10800
456 10800
480 10800
480 10800
480 10800
480 10800
504 10800
504 10800
504 10800
504 10800
528 10800
528 10800
528 10800
528 10800
576 10800
576 10800
576 10800
576 10800
624 10800
624 10800


==> benchmarks/tnn-bliss.dat <==
26 0
26 0
286 10800
286 10800
416 10800
416 10800
52 0
52 0
598 10800
598 10800
78 0
78 0.01
806 10800
806 10800
1014 10800
1014 10800
104 0.08
104 0.07
182 11.12
182 6.93

==> benchmarks/tnn-conauto.dat <==
26 0
26 0
286 0.04
286 0.04
416 0.06
416 0.1
52 0
52 0
598 0.18
598 0.17
78 0
78 0
806 0.41
806 0.4
1014 1.04
1014 1.18
104 0
104 0
182 0.01
182 0.01

==> benchmarks/tnn-nauty.dat <==
26 0
26 0
286 10800
286 10800
416 10800
416 10800
52 0
52 0
598 10800
598 10800
78 0
78 0
806 10800
806 10800
1014 10800
1014 10800
104 0.09
104 0.01
182 7.29
182 16.5

==> benchmarks/tnn-saucy.dat <==
26 0
26 0
286 10800
286 10800
416 10800
416 10800
52 0
52 0
598 10800
598 10800
78 0
78 0.3
806 10800
806 10800
1014 10800
1014 10800
104 0.62
104 1.32
182 10800
182 10800

==> benchmarks/tnn-traces.dat <==
26 0
26 0
286 0.12
286 0.12
416 0.51
416 0.61
52 0
52 0
598 4.17
598 6.18
78 0
78 0
806 114.28
806 128.55
1014 7302.48
1014 3042.73
104 0
104 0
182 0.02
182 0.02

==> benchmarks/z2-bliss.dat <==
88 0
88 0
88 0
88 0
88 0
88 0
88 0
88 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
264 0
264 0.01
264 0
264 0
264 0
264 0.01
264 0
264 0
352 0.01
352 0.01
352 0.01
352 0
352 0.01
352 0.01
352 0.02
352 0.02
440 0.04
440 0.02
440 0.03
440 0.02
440 0.03
440 0.03
440 0.01
440 0.02
528 0.04
528 0.02
528 0.04
528 0.04
528 0.02
528 0.06
528 0.03
528 0.05
616 0.09
616 0.05
616 0.05
616 0.04
616 0.05
616 0.07
616 0.03
616 0.03
704 0.13
704 0.07
704 0.09
704 0.14
704 0.1
704 0.06
704 0.1
704 0.1
792 0.12
792 0.19
792 0.19
792 0.16
792 0.15
792 0.11
792 0.1
792 0.18
880 0.18
880 0.27
880 0.16
880 0.33
880 0.25
880 0.28
880 0.24
880 0.32
968 0.25
968 0.58
968 0.46
968 0.4
968 0.61
968 0.44
968 0.25
968 0.45
1056 0.83
1056 0.59
1056 0.9
1056 1.12
1056 0.55
1056 0.49
1056 0.56
1056 0.45
1144 1.25
1144 0.78
1144 1.09
1144 1.48
1144 0.47
1144 0.6
1144 1.6
1144 0.49
1232 2.55
1232 1.35
1232 2.27
1232 1.96
1232 1.67
1232 0.98
1232 1.34
1232 1.72
1320 2
1320 2.22
1320 4.86
1320 4.02
1320 2.61
1320 3.53
1320 3.04
1320 3.3
1408 4.63
1408 12.46
1408 5.23
1408 4.56
1408 2.55
1408 6.3
1408 4.02
1408 3.77
1496 6.66
1496 4.96
1496 7.09
1496 10.05
1496 12.46
1496 4.58
1496 4.91
1496 3.68
1584 5.15
1584 22.28
1584 11.46
1584 20.41
1584 14.45
1584 13.24
1584 6.66
1584 18.17
1672 26.13
1672 16.97
1672 11.57
1672 20
1672 19.33
1672 14.6
1672 17.84
1672 67.68
1760 11.32
1760 8.9
1760 41.13
1760 31.02
1760 28.39
1760 38.24
1760 17.7
1760 38.44
1848 70.87
1848 38.97
1848 50.59
1848 56.15
1848 42.55
1848 40.31
1848 34.8
1848 87.72
1936 82.96
1936 30.23
1936 65.3
1936 72.85
1936 133.16
1936 37.12
1936 61.09
1936 60.92
2024 41.98
2024 64.82
2024 72.53
2024 67.1
2024 293.25
2024 66.74
2024 133.24
2024 88.62
2112 125.04
2112 117.46
2112 71.18
2112 127.19
2112 354.13
2112 121.2
2112 242.58
2112 116.19
2200 655.1
2200 208.81
2200 197.31
2200 478.73
2200 103.79
2200 335.87
2200 54.73
2200 146.75
2288 319.18
2288 557.08
2288 204.53
2288 152.88
2288 336.62
2288 362.5
2288 900.24
2288 528.56
2376 637.67
2376 734
2376 799.86
2376 550.4
2376 898.85
2376 397.86
2376 689.93
2376 1268.9
2464 1460.6
2464 1083.19
2464 654.03
2464 1106.54
2464 1433.77
2464 2353.79
2464 2172.64
2464 1219.07
2552 1395.72
2552 490.05
2552 1142.8
2552 1599.77
2552 1206.75
2552 907.07
2552 1203.29
2552 1582.17
2640 823.11
2640 1620.66
2640 3828.21
2640 1961.07
2640 5053.53
2640 2070.55
2640 1187.15
2640 2789.94
2728 4591.29
2728 4997.38
2728 3170.35
2728 849.75
2728 1360.55
2728 7354.15
2728 4477.99
2728 1561.83
2816 5668.28
2816 10800
2816 5159.12
2816 4003.01
2816 3995.95
2816 4705.37
2816 5371.1
2816 3374.9
2904 6036.52
2904 8995.96
2904 10800
2904 10800
2904 6025.37
2904 10800
2904 10800
2904 8763.34
2992 7332.7
2992 10800
2992 10800
2992 10800
2992 9798.13
2992 10489.4
2992 10800
2992 10800
3080 10800
3080 9611.14
3080 8937.88
3080 10800
3080 3641.42
3080 10800
3080 10800


==> benchmarks/z2-conauto.dat <==
88 0
88 0
88 0
88 0
88 0
88 0
88 0
88 0
176 0.01
176 0.01
176 0.01
176 0.02
176 0.01
176 0.02
176 0.01
176 0.01
264 0.04
264 0.05
264 0.04
264 0.03
264 0.04
264 0.04
264 0.04
264 0.05
352 0.05
352 0.05
352 0.08
352 0.08
352 0.08
352 0.08
352 0.05
352 0.05
440 0.08
440 0.09
440 0.08
440 0.11
440 0.12
440 0.16
440 0.13
440 0.15
528 0.18
528 0.21
528 0.2
528 0.15
528 0.18
528 0.24
528 0.2
528 0.21
616 0.44
616 0.5
616 0.35
616 0.3
616 0.32
616 0.38
616 0.53
616 0.14
704 0.43
704 0.36
704 0.27
704 0.45
704 0.46
704 0.63
704 0.73
704 0.32
792 0.53
792 0.8
792 1.03
792 0.63
792 0.65
792 0.87
792 1.11
792 0.34
880 1.35
880 1.04
880 1.08
880 1.16
880 1.3
880 0.86
880 0.81
880 0.57
968 3.69
968 3.88
968 1.92
968 1.54
968 2.29
968 1.68
968 1.02
968 0.98
1056 2.02
1056 2.14
1056 1.61
1056 1.76
1056 2.41
1056 10.38
1056 3.72
1056 1.68
1144 2.64
1144 4.48
1144 5.75
1144 1.97
1144 3.4
1144 6.43
1144 6.25
1144 1.56
1232 7.59
1232 6.58
1232 11.13
1232 21
1232 22.39
1232 8.89
1232 6.82
1232 10.43
1320 39.8
1320 18.07
1320 11.21
1320 10.97
1320 22.66
1320 22.4
1320 16.38
1320 9.05
1408 33.33
1408 33.67
1408 16.19
1408 17.14
1408 11.06
1408 7.52
1408 30.97
1408 46.12
1496 87.26
1496 18.2
1496 36.64
1496 33.42
1496 26.03
1496 22.36
1496 28.56
1496 12.2
1584 53.76
1584 108.21
1584 206.4
1584 66
1584 55.81
1584 69.37
1584 46.4
1584 98.31
1672 39.8
1672 66.96
1672 35.42
1672 250.65
1672 168.38
1672 34.4
1672 57.03
1672 208.72
1760 397.43
1760 363.43
1760 98.07
1760 400.87
1760 448.22
1760 640.67
1760 180.72
1760 70.41
1848 870.16
1848 595
1848 186.88
1848 259.39
1848 673.09
1848 232.33
1848 86
1848 509.16
1936 131.8
1936 532.68
1936 112.78
1936 154.5
1936 233.65
1936 802.06
1936 191.72
1936 40.33
2024 1365.35
2024 187.57
2024 2395.38
2024 5097.91
2024 415.5
2024 891.36
2024 223.02
2024 354.02
2112 359.12
2112 1520.2
2112 5279.96
2112 3360.73
2112 3081.19
2112 4816.48
2112 1212.88
2112 616.36
2200 7244.89
2200 2615.13
2200 1610.41
2200 1172.47
2200 5819.42
2200 1356.67
2200 4609.71
2200 457.24
2288 445.37
2288 2517.66
2288 4239.34
2288 3048.02
2288 3342.5
2288 3481.96
2288 10500
2288 10800
2376 10800
2376 5957.21
2376 4685.68
2376 9578.77
2376 10800
2376 3516.27
2376 3362.34
2376 2232.25
2464 5076.91
2464 10800
2464 6201.69
2464 2381.94
2464 10800
2464 3557.69
2464 7590.91
2464 10800
2552 8255.16
2552 10800
2552 10800
2552 10800
2552 10800
2552 10800
2552 5886.62
2552 10800
2640 10800
2640 10800
2640 10017
2640 10800
2640 10800
2640 10800
2640 2925.15


==> benchmarks/z2-nauty.dat <==
88 0
88 0
88 0
88 0
88 0
88 0
88 0
88 0
176 0.01
176 0.01
176 0.01
176 0.01
176 0.01
176 0.01
176 0.01
176 0.01
264 0.02
264 0.02
264 0.02
264 0.02
264 0.02
264 0.02
264 0.02
264 0.02
352 0.04
352 0.04
352 0.04
352 0.05
352 0.04
352 0.04
352 0.04
352 0.04
440 0.07
440 0.06
440 0.06
440 0.07
440 0.06
440 0.07
440 0.07
440 0.07
528 0.1
528 0.11
528 0.1
528 0.1
528 0.11
528 0.11
528 0.12
528 0.1
616 0.14
616 0.15
616 0.16
616 0.16
616 0.16
616 0.15
616 0.13
616 0.12
704 0.22
704 0.22
704 0.22
704 0.21
704 0.21
704 0.22
704 0.19
704 0.26
792 0.31
792 0.27
792 0.26
792 0.32
792 0.27
792 0.27
792 0.3
792 0.26
880 0.41
880 0.4
880 0.42
880 0.58
880 0.59
880 0.53
880 0.4
880 0.6
968 0.52
968 0.81
968 0.81
968 0.53
968 1
968 0.72
968 0.78
968 0.57
1056 0.96
1056 1.12
1056 0.99
1056 0.94
1056 1.18
1056 0.79
1056 0.9
1056 0.97
1144 1.94
1144 1.12
1144 1.75
1144 1.85
1144 1.02
1144 1.17
1144 1.24
1144 1.61
1232 2.95
1232 4.47
1232 2.84
1232 6.02
1232 4.12
1232 2.55
1232 4.21
1232 2.71
1320 2.37
1320 2.82
1320 3.28
1320 2.15
1320 3.31
1320 2.11
1320 2.05
1320 2.77
1408 3.02
1408 4.96
1408 8.46
1408 7.97
1408 5.3
1408 3.4
1408 3.39
1408 5.68
1496 4.15
1496 4.49
1496 8.79
1496 13.57
1496 6.44
1496 5.56
1496 7.06
1496 4.38
1584 16.19
1584 10.1
1584 15.07
1584 10.88
1584 8.9
1584 9.58
1584 4.57
1584 16.33
1672 19.97
1672 12.3
1672 17.63
1672 8.91
1672 32.25
1672 13.42
1672 14.54
1672 20.67
1760 19.64
1760 32.65
1760 32.92
1760 42.61
1760 26.3
1760 32.11
1760 18.48
1760 26.33
1848 69.98
1848 24.63
1848 27.34
1848 22.37
1848 24.51
1848 31.3
1848 51.32
1848 56.9
1936 195.64
1936 87.1
1936 104.92
1936 32.93
1936 55.38
1936 42.83
1936 41.57
1936 27.5
2024 69.31
2024 55.18
2024 63.77
2024 118.69
2024 110.73
2024 90.81
2024 260.76
2024 97.75
2112 159.23
2112 184.37
2112 178.18
2112 77.65
2112 325.67
2112 77.35
2112 363.03
2112 146.16
2200 223.68
2200 184.12
2200 260.99
2200 199.44
2200 308.85
2200 297.64
2200 252.08
2200 492.48
2288 364.22
2288 277.67
2288 248.69
2288 652.76
2288 563.66
2288 468.64
2288 401.05
2288 389.82
2376 255.88
2376 631.76
2376 307.77
2376 734.08
2376 991.39
2376 653.08
2376 326.82
2376 979.24
2464 593.12
2464 1156.92
2464 2154.97
2464 1079.72
2464 4378.09
2464 709.93
2464 1007.93
2464 1290.74
2552 377.22
2552 1498.28
2552 1246.03
2552 2206.75
2552 1878.23
2552 1261.42
2552 750.68
2552 10800
2640 1922.39
2640 1724.85
2640 1934.43
2640 2582.61
2640 7807.3
2640 843.77
2640 1888.98
2640 1048.18
2728 3132.99
2728 2478.06
2728 4417.69
2728 2663.61
2728 1325.11
2728 5438.88
2728 10800
2728 8316.17
2816 7344.63
2816 3644.36
2816 5109.44
2816 2142.55
2816 3491.94
2816 2860.19
2816 5541.46
2816 4050.22
2904 9847.59
2904 10300.7
2904 3838.1
2904 10800
2904 2520.01
2904 5586.02
2904 3310.7
2904 4464.64
2992 10800
2992 8433.11
2992 3997.76
2992 10800
2992 10800
2992 10792.4
2992 10800
2992 10800
3080 10800
3080 10800
3080 10800
3080 10535.1
3080 10800
3080 10800
3080 10800


==> benchmarks/z2-saucy.dat <==
88 0
88 0
88 0
88 0
88 0
88 0
88 0
88 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
264 0.01
264 0.01
264 0
264 0
264 0.01
264 0.01
264 0
264 0
352 0.01
352 0.01
352 0.01
352 0.01
352 0.01
352 0.03
352 0.01
352 0.01
440 0.03
440 0.03
440 0.03
440 0.02
440 0.02
440 0.03
440 0.03
440 0.03
528 0.07
528 0.09
528 0.06
528 0.08
528 0.06
528 0.05
528 0.08
528 0.08
616 0.18
616 0.13
616 0.07
616 0.14
616 0.1
616 0.07
616 0.07
616 0.11
704 0.27
704 0.12
704 0.14
704 0.13
704 0.08
704 0.14
704 0.13
704 0.39
792 0.17
792 0.39
792 0.5
792 0.23
792 0.53
792 0.71
792 0.43
792 0.43
880 0.35
880 0.71
880 0.89
880 0.86
880 0.66
880 0.43
880 0.51
880 1.98
968 2.24
968 1.41
968 1.56
968 1.96
968 2.06
968 1.32
968 1.86
968 1.29
1056 8.05
1056 1.73
1056 7.87
1056 2.73
1056 2.52
1056 88.08
1056 1.37
1056 2.69
1144 1.84
1144 30.71
1144 15.18
1144 5.33
1144 1.53
1144 9.81
1144 17.99
1144 1.87
1232 9.23
1232 18.3
1232 13.05
1232 19.82
1232 61.5
1232 9.7
1232 31.49
1232 8.53
1320 14.06
1320 10.12
1320 10.16
1320 31.69
1320 144.01
1320 12.73
1320 37.06
1320 22.11
1408 21.7
1408 275.04
1408 17.76
1408 20.37
1408 13.53
1408 21.24
1408 44.49
1408 40.67
1496 98.06
1496 30.95
1496 24.85
1496 64.33
1496 53.26
1496 41.02
1496 29.82
1496 148.16
1584 1356.78
1584 1138.31
1584 47.38
1584 341.83
1584 549.31
1584 603.38
1584 82.48
1584 79.36
1672 634.61
1672 2358.74
1672 1578.44
1672 277.43
1672 231.88
1672 114.21
1672 1325.58
1672 234.98
1760 1445.27
1760 276.61
1760 798.81
1760 803.49
1760 1423.38
1760 90.2
1760 1410.79
1760 4750.04
1848 6237.77
1848 910.14
1848 538.97
1848 376.43
1848 10179.9
1848 1807.47
1848 3295.98
1848 568.09
1936 374.89
1936 920.5
1936 3059.63
1936 1740.88
1936 567.34
1936 10800
1936 3247.65
1936 1093.64
2024 3954.54
2024 1372.91
2024 970.72
2024 1460.51
2024 10800
2024 3818.88
2024 1181.89
2024 10800
2112 2873.2
2112 10800
2112 1994.31
2112 1766.85
2112 10800
2112 10800
2112 8211.76
2112 10800
2200 10800
2200 4847.03
2200 10800
2200 10800
2200 10800
2200 3655.07
2200 3121.79
2200 8145.03
2288 6867.29
2288 10800
2288 10800
2288 10800
2288 10800
2288 10800
2288 10800
2288 10800
2376 10800
2376 10800
2376 10800
2376 10800
2376 7864.39


==> benchmarks/z2-traces.dat <==
88 0
88 0
88 0
88 0
88 0
88 0
88 0
88 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
176 0
264 0
264 0
264 0
264 0
264 0
264 0
264 0
264 0
352 0.01
352 0.01
352 0
352 0.01
352 0.01
352 0.02
352 0.01
352 0.01
440 0.03
440 0.04
440 0
440 0.05
440 0
440 0.01
440 0.01
440 0.02
528 0.01
528 0.1
528 0.02
528 0.05
528 0.03
528 0.03
528 0.51
528 0.05
616 0.06
616 0.05
616 0.07
616 0.05
616 0.05
616 0.06
616 0.22
616 0.02
704 0.17
704 0.06
704 0.24
704 0.26
704 0.06
704 1.03
704 0.16
704 0.26
792 1.41
792 0.3
792 1.33
792 1.23
792 0.26
792 0.26
792 0.21
792 1.19
880 1.25
880 1.18
880 1.51
880 1.87
880 4.87
880 1.72
880 0.22
880 4.45
968 13.99
968 0.32
968 13.52
968 1.36
968 1.4
968 4.07
968 0.27
968 13.68
1056 13.65
1056 0.27
1056 213.61
1056 15.83
1056 14.09
1056 23.91
1056 1.6
1056 1.66
1144 11.71
1144 23.43
1144 16.01
1144 11.58
1144 1.68
1144 510.23
1144 17.73
1144 1.82
1232 2.47
1232 14.36
1232 1.85
1232 10800
1232 5911.82
1232 279.7
1232 339.46
1232 221.99
1320 15.05
1320 115.95
1320 234.43
1320 21.13
1320 21.67
1320 21.67
1320 357.83
1320 290.74
1408 109.75
1408 382.04
1408 10800
1408 13.9
1408 14.52
1408 1.68
1408 424.66
1408 658.17
1496 11.93
1496 349.59
1496 164.87
1496 335.92
1496 6856.65
1496 7923.9
1496 417.08
1496 18.83
1584 10800
1584 2185.36
1584 6912.6
1584 473.64
1584 7007.16
1584 10800
1584 409.59
1584 6156.18
1672 10532.2
1672 10800
1672 1898.4
1672 7216.22
1672 9195.37
1672 8597.51
1672 362.28
1672 10800
1760 10800
1760 10800
1760 10800
1760 10800
1760 634.19
1760 10800
1760 10800
1760 2738.67
1848 10800
1848 10800
1848 10800
1848 7533.5
1848 10800
1848 10800
1848 394.16
1848 10800
1936 10800
1936 10800
1936 10800
1936 10800
1936 10800


==> benchmarks/z3-bliss.dat <==
180 0
180 0
180 0
180 0
360 0.01
360 0.01
360 0
360 0
540 0.03
540 0.01
540 0.02
540 0.01
720 0.05
720 0.03
720 0.08
720 0.02
900 0.08
900 0.08
900 0.12
900 0.09
1080 0.51
1080 0.19
1080 0.39
1080 0.21
1260 0.45
1260 1.11
1260 0.8
1260 0.43
1440 1.71
1440 0.6
1440 2.08
1440 0.92
1620 3.5
1620 2.93
1620 6.86
1620 3.64
1800 4.27
1800 3.35
1800 7.39
1800 5.52
1980 15.9
1980 6.32
1980 20.16
1980 15.52
2160 36.26
2160 89.08
2160 16.63
2160 5.33
2340 49.06
2340 31.72
2340 29.03
2340 52.73
2520 585.05
2520 70.54
2520 62.26
2520 106.62
2700 291.63
2700 597.94
2700 134.52
2700 507.32
2880 872.56
2880 1263.88
2880 213.03
2880 896.43
3060 2521.12
3060 1779.72
3060 764.86
3060 921.51
3240 4486.71
3240 3290.03
3240 4439.04
3240 1347.75
3420 10800
3420 3597.16
3420 7884.46
3420 10800
3600 7400.47
3600 6195.56
3600 10800
3600 10800

==> benchmarks/z4-bliss.dat <==
304 0
304 0
304 0
304 0
608 0.04
608 0.04
608 0.02
608 0.03
912 0.08
912 0.13
912 0.16
912 0.13
1216 0.51
1216 0.37
1216 0.38
1216 0.2
1520 0.93
1520 3.2
1520 1.28
1520 0.3
1824 5.52
1824 1.86
1824 5.61
1824 1.93
2128 19.07
2128 6.55
2128 8.36
2128 8.66
2432 6.48
2432 23.7
2432 8.64
2432 19.85
2736 77.96
2736 17.08
2736 39.68
2736 52.09
3040 67.13
3040 103.72
3040 282.93
3040 121.58
3344 400.66
3344 744.69
3344 59.98
3344 327.7
3648 1833.67
3648 875.34
3648 1468.92
3648 160.07

